Medium Access for Push-Pull Data Transmission in 6G Wireless Systems

Medium access in 5G systems was tailored to accommodate diverse traffic classes through network resource slicing. 6G wireless systems are expected to be significantly reliant on Artificial Intelligence (AI), leading to data-driven and goal-oriented communication. This leads to augmentation of the design space for Medium Access Control (MAC) protocols, which is the focus of this article. We introduce a taxonomy based on push-based and pull-based communication, which is useful to categorize both the legacy and the AI-driven access schemes. We provide MAC protocol design guidelines for pull- and push-based communication in terms of goal-oriented criteria, such as timing and data relevance. We articulate a framework for co-existence between pull and push-based communications in 6G systems, combining their advantages. We highlight the design principles and main tradeoffs, as well as the architectural considerations for integrating these designs in Open-Radio Access Network (O-RAN) and 6G systems.

==> centralized.dat <==
50 0.936280000209808
100 0.935339999198914
200 0.935320001840591
400 0.934739995002747

==> marker_s25.dat <==
0 -56

==> marker_s50.dat <==
0 -56

==> marker_s75.dat <==
0 -56

==> onlypull.dat <==
50 0.941244436634911
100 0.93802222278383
200 0.936579996347427
400 0.936155564255185

==> oracle.dat <==
50 0.949100005626679
100 0.943879997730255
200 0.938919991254807
400 0.938

==> pull_s25.dat <==
0 0.0244868834947786
0.2 0.032679271749433
0.4 0.0439423030237447
0.6 0.0596586844634698
0.8 0.0815725357424052
1 0.111582498753892

==> pull_s50.dat <==
0 0.131461353436132
0.2 0.188867650462157
0.4 0.260769229361492
0.6 0.353679022405222
0.8 0.467655601225398
1 0.591556390534104

==> pull_s75.dat <==
0 0.364144503559581
0.2 0.480065819070288
0.4 0.583591116712246
0.6 0.693496884612498
0.8 0.802817829768053
1 0.889450380459957

==> push_s25.dat <==
0 0.482492822070495
0.2 0.419041447764938
0.4 0.339867235609827
0.6 0.243676742876929
0.8 0.130110326505547
1 1.63737713059082e-07

==> push_s50.dat <==
0 0.692986576136105
0.2 0.631237780778263
0.4 0.528742871986483
0.6 0.383149899557559
0.8 0.201836273015811
1 2.68100386778181e-14

==> push_s75.dat <==
0 0.846370319522698
0.2 0.801588873765624
0.4 0.691990723148563
0.6 0.505246924312328
0.8 0.260783564397036
1 4.38981442013142e-21

==> random.dat <==
50 0.886860001087189
100 0.885619992017746
200 0.88345999121666
400 0.882160001993179

==> strategic.dat <==
50 0.944900000095367
100 0.943680000305176
200 0.939339995384216
400 0.937680006027222

==> tablefive.dat <==
pull push Q
66.0 4923.0 5
198.0 4669.0 10
346.0 4415.0 15
499.0 4162.0 20
656.0 3908.0 25
815.0 3654.0 30
975.0 3400.0 35
1137.0 3146.0 40
1299.0 2893.0 45
1461.0 2639.0 50
1625.0 2385.0 55
1788.0 2131.0 60
1952.0 1878.0 65
2116.0 1624.0 70
2280.0 1371.0 75
2444.0 1117.0 80
2609.0 864.0 85
2774.0 612.0 90
2939.0 359.0 95


==> tablethree.dat <==
pull push Q
27.0 2405.0 5
106.0 2284.0 10
203.0 2163.0 15
308.0 2041.0 20
418.0 1920.0 25
531.0 1799.0 30
646.0 1677.0 35
764.0 1556.0 40
882.0 1435.0 45
1001.0 1314.0 50
1122.0 1192.0 55
1243.0 1071.0 60
1364.0 950.0 65
1486.0 829.0 70
1609.0 708.0 75
1731.0 587.0 80
1854.0 466.0 85
1978.0 343.0 90
2102.0 214.0 95


==> tabletwo.dat <==
pull push Q
11.0 1101.0 5
59.0 1048.0 10
127.0 996.0 15
204.0 943.0 20
288.0 890.0 25
375.0 838.0 30
466.0 785.0 35
559.0 732.0 40
654.0 680.0 45
751.0 627.0 50
848.0 574.0 55
947.0 522.0 60
1046.0 469.0 65
1147.0 415.0 70
1248.0 362.0 75
1350.0 307.0 80
1452.0 251.0 85
1554.0 192.0 90
1657.0 126.0 95

